Search for direct top squark pair production in events with a Z boson, b-jets and missing transverse momentum in sqrt(s)=8 TeV pp collisions with the ATLAS detector

A search is presented for direct top squark pair production using events with at least two leptons including a same-flavour opposite-sign pair with invariant mass consistent with the $Z$ boson mass, jets tagged as originating from $b$-quarks and missing transverse momentum. The analysis is performed with proton-proton collision data at $\sqrt{s}=8$ TeV collected with the ATLAS detector at the LHC in 2012 corresponding to an integrated luminosity of 20.3 fb$^{-1}$. No excess beyond the Standard Model expectation is observed. Interpretations of the results are provided in models based on the direct pair production of the heavier top squark state ($\tilde{t}_2$) followed by the decay to the lighter top squark state ($\tilde{t}_1$) via $\tilde{t}_2 \to Z\tilde{t}_1$, and for $\tilde{t}_1$ pair production in natural gauge-mediated supersymmetry breaking scenarios where the neutralino ($\tilde{\chi}^0_1$) is the next-to-lightest supersymmetric particle and decays producing a $Z$ boson and a gravitino ($\tilde{G}$) via the $\tilde{\chi}^0_1 \to Z\tilde{G}$ process.

==> Metadata.txt <==
Title: Search for direct top squark pair production in events with a Z boson, b-jets and missing transverse momentum in sqrt(s)=8 TeV pp collisions with the ATLAS detector

Authors: ATLAS Collaboration

Abstract: A search is presented for direct top squark pair production using events with at least two leptons including a same-flavour opposite-sign pair with invariant mass consistent with the Z boson mass, jets tagged as originating from b-quarks and missing transverse momentum. The analysis is performed with proton-proton collision data at sqrt(s)=8 TeV collected with the ATLAS detector at the LHC in 2012 corresponding to an integrated luminosity of 20.3 fb-1. No excess beyond the Standard Model expectation is observed. Interpretations of the results are provided in models based on the direct pair production of the heavier top squark state (~t2) followed by the decay to the lighter top squark state (~t1) via ~t2->Z~t1, and for ~t_1 pair production in natural gauge-mediated supersymmetry breaking scenarios where the neutralino (~chi01) is the next-to-lightest supersymmetric particle and decays producing a Z boson and a gravitino (~G) via the ~chi01->Z~G process. 

Comments: 14 pages plus author list (29 pages total), 6 figures, 1 table, submitted to EPJC, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-08/  

Report-no: CERN-PH-EP-2014-035

